The average submillimetre properties of Lyman-alpha Blobs at z=3

Ly-alpha blobs (LABs) offer insight into the complex interface between galaxies and their circumgalactic medium. Whilst some LABs have been found to contain luminous star-forming galaxies and active galactic nuclei that could potentially power the Ly-alpha emission, others appear not to be associated with obvious luminous galaxy counterparts. It has been speculated that LABs may be powered by cold gas streaming on to a central galaxy, providing an opportunity to directly observe the `cold accretion' mode of galaxy growth. Star-forming galaxies in LABs could be dust obscured and therefore detectable only at longer wavelengths. We stack deep SCUBA-2 observations of the SSA22 field to determine the average 850um flux density of 34 LABs. We measure S_850 = 0.6 +/- 0.2mJy for all LABs, but stacking the LABs by size indicates that only the largest third (area > 1794 kpc^2) have a mean detection, at 4.5 sigma, with S_850 = 1.4 +/- 0.3mJy. Only two LABs (1 and 18) have individual SCUBA-2 > 3.5 sigma detections at a depth of 1.1mJy/beam. We consider two possible mechanisms for powering the LABs and find that central star formation is likely to dominate the emission of Ly-alpha, with cold accretion playing a secondary role.

==> packages.txt <==
LaTeX packages etc. 


$set up link cite file and url colours from hyperref

\hypersetup{
    colorlinks=true,        % false: boxed links; true: colored links
    linkcolor=red,          % color of internal links (change box color with linkbordercolor)
    citecolor=blue,         % color of links to bibliography
    filecolor=blue,         % color of file links
    urlcolor=cyan,          % color of external links
}

% Used a lot

\usepackage{graphicx}           % Enhanced support for graphics
\usepackage{hyperref}           % Extensive support for hypertext in LaTeX
\usepackage{amsmath}            % Amer­i­can Math­e­mat­i­cal So­ci­ety mathematical facilities for latex
\usepackage{wasysym}            %  pro­vides many glyphs like male and fe­male sym­bols and as­tro­nom­i­cal sym­bols
\usepackage{multirow}           % Create tabular cells spanning multiple rows
\usepackage{alphalph}           % provides methods to represent numbers with a limited set of symbols
\usepackage{gensymb}            % Generic symbols for both text and maths mode
\usepackage{tabularx}           % cre­ates para­graph-like col­umn whose width au­to­mat­i­cally ex­pands so the de­clared     width of the en­vi­ron­ment is filled





%Additional

\usepackage{lscape}             % Place selected parts of a document in landscape
\usepackage{amssymb}            % TeX fonts from the Amer­i­can Math­e­mat­i­cal So­ci­ety
\usepackage{verbatim}
\usepackage{aas_macros}
\usepackage{float}             %Im­proves the in­ter­face for defin­ing float­ing ob­jects such as fig­ures and ta­bles
\usepackage{ifthen}
\usepackage{rotating}
\usepackage{longtable}         % al­lows you to write ta­bles that con­tinue to the next page.
\usepackage{blindtext}

